Symbolic Execution Game Semantics

We present a framework for symbolically executing and model checking higher-order programs with external (open) methods. We focus on the client-library paradigm and in particular we aim to check libraries with respect to any definable client. We combine traditional symbolic execution techniques with operational game semantics to build a symbolic execution semantics that captures arbitrary external behaviour. We prove the symbolic semantics to be sound and complete. This yields a bounded technique by imposing bounds on the depth of recursion and callbacks. We provide an implementation of our technique in the K framework and showcase its performance on a custom benchmark based on higher-order coding errors such as reentrancy bugs.

==> results/source/results.csv <==
k,2,,,3,,,4,,,5,,
l,1,2,3,1,2,3,1,2,3,1,2,3
awkward_2,1 (6s),16 (8s),549 (57s),8 (6s),-,-,133 (15s),-,-,-,-,-
awkward_3,2 (6s),24 (6s),252 (14s),14 (5s),-,-,82 (8s),-,-,512 (22s),-,-
awkward_safe,0 (6s),0 (7s),0 (68s),0 (5s),-,-,0 (19s),-,-,-,-,-
call_no_order,0 (5s),0 (5s),2 (5s),0 (5s),0 (5s),2 (5s),0 (5s),0 (5s),2 (5s),0 (4s),0 (5s),2 (5s)
call_order,0 (5s),14 (17s),-,0 (6s),-,-,0 (5s),-,-,1 (5s),-,-
cross_reentrancy,0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s)
cross_reentrancy_safe,0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s)
dos_safe,0 (5s),0 (8s),0 (176s),0 (5s),-,-,0 (6s),-,-,0 (6s),-,-
double_alloc_1,0 (5s),1 (5s),2 (5s),1 (5s),3 (5s),5 (5s),1 (5s),3 (5s),5 (5s),1 (5s),3 (5s),5 (5s)
double_alloc_2,0 (5s),1 (5s),2 (5s),1 (5s),18 (7s),145 (19s),3 (6s),459 (47s),-,6 (6s),-,-
double_alloc_simple,0 (5s),0 (5s),0 (5s),1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s)
double_free,0 (5s),0 (7s),0 (31s),2 (6s),-,-,7 (6s),-,-,16 (7s),-,-
double_free_simple,0 (5s),0 (5s),0 (5s),1 (5s),4 (5s),9 (5s),2 (5s),12 (5s),36 (6s),3 (5s),28 (6s),117 (8s)
file_lock,0 (5s),20 (5s),375 (11s),0 (5s),1660 (48s),-,0 (6s),-,-,0 (5s),-,-
file_lock_param,0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s)
file_write,1 (5s),10 (5s),93 (9s),2 (5s),345 (26s),-,3 (6s),-,-,4 (6s),-,-
flat_combiner,0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),0 (5s),3 (5s),14 (6s),0 (5s),9 (5s),80 (10s)
imj_inp11,1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s),1 (5s),2 (5s),3 (5s)
lock_counter_safe,0 (5s),0 (6s),0 (38s),0 (5s),0 (6s),0 (38s),0 (5s),0 (6s),0 (38s),0 (5s),0 (6s),0 (38s)
mochi,4 (5s),32 (8s),228 (23s),6 (6s),66 (11s),666 (63s),6 (6s),84 (17s),1098 (157s),6 (7s),102 (27s),-
optimistic_safe,0 (5s),0 (14s),-,0 (6s),-,-,0 (7s),-,-,0 (10s),-,-
read,1 (5s),27 (7s),1911 (149s),2 (5s),2700 (299s),-,3 (5s),-,-,4 (6s),-,-
reentrancy_2,1 (5s),168 (29s),-,6 (6s),-,-,21 (7s),-,-,58 (9s),-,-
reentrancy,1 (5s),36 (9s),3003 (269s),4 (6s),-,-,9 (6s),-,-,16 (6s),-,-
reentrancy_param,0 (5s),57 (8s),-,1 (5s),-,-,4 (6s),-,-,9 (6s),-,-
reentrancy_safe,0 (5s),0 (8s),0 (197s),0 (5s),-,-,0 (5s),-,-,0 (6s),-,-
remote_sync_1,1 (5s),3 (5s),7 (6s),4 (5s),99 (12s),-,13 (6s),-,-,64 (10s),-,-
remote_sync_2,0 (5s),0 (5s),0 (6s),0 (5s),0 (6s),0 (18s),0 (5s),9 (20s),-,0 (6s),207 (271s),-
reservation,1 (6s),36 (9s),3003 (276s),4 (5s),-,-,9 (5s),-,-,16 (6s),-,-
reverse_counter_safe,0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s),0 (5s),0 (5s),1 (5s)

